A mechanistic model for smallpox transmission via inhaled aerosols inside respiratory pathways

Investigations on airborne transmission of pathogens constitute a rapidly expanding field, primarily focused on understanding the expulsion patterns of respiratory particulates from infected hosts and their dispersion in confined spaces. Largely overlooked has been the crucial role of fluid dynamics in guiding inhaled virus-laden particulates within the respiratory cavity, thereby directing the pathogens to the infection-prone upper airway sites. Here, we discuss a multi-scale approach for modeling the onset parameters of airway infection based on flow physics. The findings are backed by Large Eddy Simulations of inhaled airflow and computed trajectories of pathogen-bearing aerosols/droplets within two clinically healthy and anatomically realistic airway geometries reconstructed from computed tomography imaging. As a representative anisotropic pathogen that can transmit aerially, we have picked smallpox from the Poxviridae family to demonstrate the approach. The fluid dynamics findings on inhaled transmission trends are integrated with virological and epidemiological parameters for smallpox (e.g., viral concentration in host ejecta, physical properties of virions, and typical exposure durations) to establish the corresponding infectious dose (i.e., the number of virions potent enough to launch infection in an exposed subject) to be, at maximum, of the order of O(2), or more precisely 1 to 180. The projection agrees remarkably well with the known virological parameters for smallpox.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

